Tidal Evolution of the Evection Resonance/Quasi-Resonance and the Angular Momentum of the Earth-Moon System

Forming the Moon by a high-angular momentum impact may explain the Earth-Moon isotopic similarities, however, the post-impact angular momentum needs to be reduced by a factor of 2 or more to the current value (1 L_EM) after the Moon forms. Capture into the evection resonance, occurring when the lunar perigee precession period equals one year, could remove the angular momentum excess. However the appropriate angular momentum removal appears sensitive to the tidal model and chosen tidal parameters. In this work, we use a constant-time delay tidal model to explore the Moon's orbital evolution through evection. We find that exit from formal evection occurs early and that subsequently, the Moon enters a quasi-resonance regime, in which evection still regulates the lunar eccentricity even though the resonance angle is no longer librating. Although not in resonance proper, during quasi-resonance angular momentum is continuously removed from the Earth-Moon system and transferred to Earth's heliocentric orbit. The final angular momentum, set by the timing of quasi-resonance escape, is a function of the ratio of tidal strength in the Moon and Earth and the absolute rate of tidal dissipation in the Earth. We consider a physically-motivated model for tidal dissipation in the Earth as the mantle cools from a molten to a partially molten state. We find that as the mantle solidifies, increased terrestrial dissipation drives the Moon out of quasi-resonance. For post-impact systems that contain >2 L_EM, final angular momentum values after quasi-resonance escape remain significantly higher than the current Earth-Moon value.

==> Evection Resonance (Preprint)/NumericalResults_Figure6.txt <==
% Supplemental Online Materials:Tidal Evolution of the Evection Resonance/Quasi-Resonance and the Angular Momentum of the Earth-Moon System
% R.Rufu  and  R. M. Canup
% JGR 2020
% The table contains numerical results described in Figure 6
% Note: Angular momentum values are normalized to C Omega_Earth, where C is Earth's moment of inertia and Omega_Earth is the orbital frequency at 1 Earth Radii
% Note: NaN values in column #3 [#4] depict cases where a QR [non-QR] evolution did not occur.
% A	 Q_eff/kT	L'_final_QR	L'_final_NonQR	Frac_QR

    5	2.0817e+01	0.473	NaN	1.00
    5	4.1633e+01	0.441	NaN	1.00
    5	8.3267e+01	0.411	0.541	0.90
    5	2.0817e+02	0.369	0.537	0.70
    5	4.0801e+02	0.330	NaN	1.00
    5	6.2450e+02	0.227	0.535	0.90
    5	8.0769e+02	0.227	NaN	1.00
    5	3.3307e+03	0.227	0.546	0.80
    5	1.9984e+04	0.227	0.731	0.70
    7	2.0817e+01	0.511	0.589	0.80
    7	4.1633e+01	0.473	NaN	1.00
    7	8.3267e+01	0.437	0.594	0.70
    7	2.0817e+02	0.388	0.597	0.90
    7	4.0801e+02	0.343	0.589	0.70
    7	8.0769e+02	0.227	0.591	0.70
    7	3.3307e+03	0.227	0.603	0.70
    7	1.9984e+04	0.227	0.736	0.80
   10	2.0817e+01	0.557	0.673	0.80
   10	4.1633e+01	0.510	0.667	0.60
   10	8.3267e+01	0.469	0.668	0.90
   10	2.0817e+02	0.409	0.668	0.70
   10	4.0801e+02	0.354	0.677	0.80
   10	6.2450e+02	0.306	0.689	0.80
   10	8.0769e+02	0.270	0.687	0.90
   10	1.6653e+03	0.227	0.690	0.80
   10	3.3307e+03	0.227	0.693	0.70
   10	1.2490e+04	0.227	0.667	0.70
   10	1.9984e+04	0.227	0.738	0.60
   10	3.9968e+04	0.227	NaN	1.00
   20	2.0817e+01	0.659	0.755	0.20
   20	4.1633e+01	0.594	0.756	0.80
   20	8.3267e+01	0.533	0.752	0.60
   20	2.0817e+02	0.445	0.754	0.90
   20	4.0801e+02	0.377	0.748	0.70
   20	6.2450e+02	0.335	0.749	0.30
   20	8.0769e+02	0.308	0.746	0.70
   20	1.6653e+03	0.227	0.744	0.60
   20	3.3307e+03	0.227	0.743	0.56
   20	1.9984e+04	0.227	0.740	0.80
   50	2.0817e+01	NaN	0.772	0.00
   50	4.1633e+01	NaN	0.772	0.00
   50	8.3267e+01	NaN	0.768	0.00
   50	2.0817e+02	0.490	0.767	0.60
   50	4.0801e+02	0.409	0.766	0.60
   50	6.2450e+02	0.354	0.765	0.30
   50	8.0769e+02	0.297	0.765	0.10
   50	1.6653e+03	0.227	0.764	0.60
   50	3.3307e+03	0.227	0.763	0.50
   50	6.6613e+03	0.227	0.762	0.80
   50	8.3267e+03	0.227	0.762	0.60
   50	1.2490e+04	0.227	0.760	0.50
   50	1.9984e+04	0.227	0.757	0.50
  100	2.0817e+01	NaN	0.772	0.00
  100	4.1633e+01	NaN	0.772	0.00
  100	8.3267e+01	NaN	0.771	0.00
  100	2.0817e+02	0.481	0.770	0.22
  100	4.0801e+02	0.359	0.770	0.50
  100	6.2450e+02	0.319	0.770	0.50
  100	8.0769e+02	0.303	0.770	0.30
  100	1.6653e+03	0.261	0.769	0.50
  100	3.3307e+03	0.227	0.769	0.70
  100	6.6613e+03	0.227	0.769	0.50
  100	8.3267e+03	0.227	0.769	0.60
  100	1.9984e+04	0.227	0.768	0.80
  500	2.0817e+01	NaN	0.772	0.00
  500	4.1633e+01	NaN	0.772	0.00
  500	8.3267e+01	0.546	0.772	0.50
  500	2.0817e+02	0.461	NaN	1.00
  500	4.0801e+02	0.417	NaN	1.00
  500	6.2450e+02	0.388	NaN	1.00
  500	8.0769e+02	0.368	NaN	1.00
  500	1.6653e+03	0.325	NaN	1.00
  500	3.3307e+03	0.274	NaN	1.00
  500	6.6613e+03	0.234	NaN	1.00
  500	8.3267e+03	0.227	NaN	1.00
  500	1.9984e+04	0.227	NaN	1.00
  500	3.9968e+04	0.227	NaN	1.00
 1000	4.1633e+01	NaN	0.772	0.00
 1000	8.3267e+01	NaN	0.772	0.00
 1000	2.0817e+02	0.498	NaN	1.00
 1000	4.0801e+02	0.422	NaN	1.00
 1000	6.2450e+02	0.404	NaN	1.00
 1000	8.0769e+02	0.390	NaN	1.00
 1000	1.6653e+03	0.334	NaN	1.00
 1000	3.3307e+03	0.281	NaN	1.00
 1000	6.6613e+03	0.257	NaN	1.00
 1000	1.2490e+04	0.237	NaN	1.00
 1000	1.9984e+04	0.227	NaN	1.00
 5000	8.3267e+01	NaN	0.772	0.00
 5000	2.0817e+02	0.559	NaN	1.00
 5000	4.0801e+02	0.506	NaN	1.00
 5000	6.2450e+02	0.474	NaN	1.00
 5000	8.0769e+02	0.455	NaN	1.00
 5000	1.6653e+03	0.406	NaN	1.00
 5000	3.3307e+03	0.366	NaN	1.00
 5000	6.6613e+03	0.330	NaN	1.00
 5000	1.2490e+04	0.300	NaN	1.00
 5000	1.9984e+04	0.281	NaN	1.00
 5000	3.9968e+04	0.245	NaN	1.00
10000	8.3267e+01	NaN	0.772	0.00
10000	2.0817e+02	0.634	NaN	1.00
10000	4.0801e+02	0.572	NaN	1.00
10000	6.2450e+02	0.532	NaN	1.00
10000	8.0769e+02	0.511	NaN	1.00
10000	1.6653e+03	0.457	NaN	1.00
10000	3.3307e+03	0.411	NaN	1.00
10000	6.6613e+03	0.369	NaN	1.00
10000	1.2490e+04	0.334	NaN	1.00
10000	1.9984e+04	0.308	NaN	1.00
10000	3.9968e+04	0.272	NaN	1.00


==> Evection Resonance (Preprint)/NumericalResults_Figure8.txt <==
% Supplemental Online Materials:Tidal Evolution of the Evection Resonance/Quasi-Resonance and the Angular Momentum of the Earth-Moon System
% R.Rufu  and  R. M. Canup
% JGR 2020
% The table contains numerical results described in Figure 8
% Note: Angular momentum values are normalized to C Omega_Earth, where C is Earth's moment of inertia and Omega_Earth is the orbital frequency at 1 Earth Radii
% Note: NaN values in column \#3 [\#4] depict cases where a QR [non-QR] evolution did not occur.
% A	 Q_eff/kT	L'_final_QR	L'_final_NonQR	Frac_QR

  100	4.1633e+01	NaN	0.772	0.00
  100	8.3267e+01	NaN	0.769	0.00
  100	2.0817e+02	NaN	0.766	0.00
  100	4.0801e+02	NaN	0.764	0.00
  100	3.3307e+03	NaN	0.759	0.00
  100	1.9984e+04	NaN	0.754	0.00
  300	2.0817e+01	NaN	0.772	0.00
  300	8.3267e+01	0.518	0.772	0.10
  300	4.0801e+02	0.387	0.770	0.60
  300	6.2450e+02	0.362	0.770	0.50
  300	8.0769e+02	0.351	0.770	0.30
  300	1.6653e+03	0.302	0.769	0.30
  300	3.3307e+03	0.272	0.769	0.80
  300	6.6613e+03	0.226	0.768	0.60
  500	2.0817e+01	NaN	0.772	0.00
  500	4.1633e+01	NaN	0.772	0.00
  500	8.3267e+01	0.539	0.772	0.80
  500	2.0817e+02	0.464	NaN	1.00
  500	4.0801e+02	0.413	NaN	1.00
  500	6.2450e+02	0.390	NaN	1.00
  500	8.0769e+02	0.371	NaN	1.00
  500	1.6653e+03	0.324	NaN	1.00
  500	3.3307e+03	0.271	NaN	1.00
  500	6.6613e+03	0.235	NaN	1.00
  500	8.3267e+03	0.226	NaN	1.00
  500	1.9984e+04	0.226	NaN	1.00
 1000	4.1633e+01	NaN	0.772	0.00
 1000	8.3267e+01	0.603	0.772	0.60
 1000	2.0817e+02	0.503	NaN	1.00
 1000	4.0801e+02	0.435	NaN	1.00
 1000	6.2450e+02	0.411	NaN	1.00
 1000	8.0769e+02	0.384	NaN	1.00
 1000	1.6653e+03	0.345	NaN	1.00
 1000	3.3307e+03	0.298	NaN	1.00
 1000	6.6613e+03	0.257	NaN	1.00
 1000	1.2490e+04	0.238	NaN	1.00
 5000	4.1633e+01	NaN	0.772	0.00
 5000	8.3267e+01	NaN	0.772	0.00
 5000	2.0817e+02	0.558	NaN	1.00
 5000	4.0801e+02	0.506	NaN	1.00
 5000	6.2450e+02	0.475	NaN	1.00
 5000	8.0769e+02	0.455	NaN	1.00
 5000	1.6653e+03	0.406	NaN	1.00
 5000	3.3307e+03	0.366	NaN	1.00
 5000	6.6613e+03	0.330	NaN	1.00
 5000	1.2490e+04	0.301	NaN	1.00
 5000	1.9984e+04	0.281	NaN	1.00
10000	8.3267e+01	NaN	0.772	0.00
10000	2.0817e+02	0.633	NaN	1.00
10000	4.0801e+02	0.572	NaN	1.00
10000	6.2450e+02	0.533	NaN	1.00
10000	8.0769e+02	0.511	NaN	1.00
10000	1.6653e+03	0.457	NaN	1.00
10000	3.3307e+03	0.411	NaN	1.00
10000	6.6613e+03	0.369	NaN	1.00
10000	1.2490e+04	0.334	NaN	1.00
10000	1.9984e+04	0.308	NaN	1.00


==> NumericalResults_Figure6.txt <==
% Supplemental Online Materials:Tidal Evolution of the Evection Resonance/Quasi-Resonance and the Angular Momentum of the Earth-Moon System
% R.Rufu  and  R. M. Canup
% JGR 2020
% The table contains numerical results described in Figure 6
% Note: Angular momentum values are normalized to C Omega_Earth, where C is Earth's moment of inertia and Omega_Earth is the orbital frequency at 1 Earth Radii
% Note: NaN values in column #3 [#4] depict cases where a QR [non-QR] evolution did not occur.
% A	 Q_eff/kT	L'_final_QR	L'_final_NonQR	Frac_QR

    5	2.0817e+01	0.473	NaN	1.00
    5	4.1633e+01	0.441	NaN	1.00
    5	8.3267e+01	0.411	0.541	0.90
    5	2.0817e+02	0.369	0.537	0.70
    5	4.0801e+02	0.330	NaN	1.00
    5	6.2450e+02	0.227	0.535	0.90
    5	8.0769e+02	0.227	NaN	1.00
    5	3.3307e+03	0.227	0.546	0.80
    5	1.9984e+04	0.227	0.731	0.70
    7	2.0817e+01	0.511	0.589	0.80
    7	4.1633e+01	0.473	NaN	1.00
    7	8.3267e+01	0.437	0.594	0.70
    7	2.0817e+02	0.388	0.597	0.90
    7	4.0801e+02	0.343	0.589	0.70
    7	8.0769e+02	0.227	0.591	0.70
    7	3.3307e+03	0.227	0.603	0.70
    7	1.9984e+04	0.227	0.736	0.80
   10	2.0817e+01	0.557	0.673	0.80
   10	4.1633e+01	0.510	0.667	0.60
   10	8.3267e+01	0.469	0.668	0.90
   10	2.0817e+02	0.409	0.668	0.70
   10	4.0801e+02	0.354	0.677	0.80
   10	6.2450e+02	0.306	0.689	0.80
   10	8.0769e+02	0.270	0.687	0.90
   10	1.6653e+03	0.227	0.690	0.80
   10	3.3307e+03	0.227	0.693	0.70
   10	1.2490e+04	0.227	0.667	0.70
   10	1.9984e+04	0.227	0.738	0.60
   10	3.9968e+04	0.227	NaN	1.00
   20	2.0817e+01	0.659	0.755	0.20
   20	4.1633e+01	0.594	0.756	0.80
   20	8.3267e+01	0.533	0.752	0.60
   20	2.0817e+02	0.445	0.754	0.90
   20	4.0801e+02	0.377	0.748	0.70
   20	6.2450e+02	0.335	0.749	0.30
   20	8.0769e+02	0.308	0.746	0.70
   20	1.6653e+03	0.227	0.744	0.60
   20	3.3307e+03	0.227	0.743	0.56
   20	1.9984e+04	0.227	0.740	0.80
   50	2.0817e+01	NaN	0.772	0.00
   50	4.1633e+01	NaN	0.772	0.00
   50	8.3267e+01	NaN	0.768	0.00
   50	2.0817e+02	0.490	0.767	0.60
   50	4.0801e+02	0.409	0.766	0.60
   50	6.2450e+02	0.354	0.765	0.30
   50	8.0769e+02	0.297	0.765	0.10
   50	1.6653e+03	0.227	0.764	0.60
   50	3.3307e+03	0.227	0.763	0.50
   50	6.6613e+03	0.227	0.762	0.80
   50	8.3267e+03	0.227	0.762	0.60
   50	1.2490e+04	0.227	0.760	0.50
   50	1.9984e+04	0.227	0.757	0.50
  100	2.0817e+01	NaN	0.772	0.00
  100	4.1633e+01	NaN	0.772	0.00
  100	8.3267e+01	NaN	0.771	0.00
  100	2.0817e+02	0.481	0.770	0.22
  100	4.0801e+02	0.359	0.770	0.50
  100	6.2450e+02	0.319	0.770	0.50
  100	8.0769e+02	0.303	0.770	0.30
  100	1.6653e+03	0.261	0.769	0.50
  100	3.3307e+03	0.227	0.769	0.70
  100	6.6613e+03	0.227	0.769	0.50
  100	8.3267e+03	0.227	0.769	0.60
  100	1.9984e+04	0.227	0.768	0.80
  500	2.0817e+01	NaN	0.772	0.00
  500	4.1633e+01	NaN	0.772	0.00
  500	8.3267e+01	0.546	0.772	0.50
  500	2.0817e+02	0.461	NaN	1.00
  500	4.0801e+02	0.417	NaN	1.00
  500	6.2450e+02	0.388	NaN	1.00
  500	8.0769e+02	0.368	NaN	1.00
  500	1.6653e+03	0.325	NaN	1.00
  500	3.3307e+03	0.274	NaN	1.00
  500	6.6613e+03	0.234	NaN	1.00
  500	8.3267e+03	0.227	NaN	1.00
  500	1.9984e+04	0.227	NaN	1.00
  500	3.9968e+04	0.227	NaN	1.00
 1000	4.1633e+01	NaN	0.772	0.00
 1000	8.3267e+01	NaN	0.772	0.00
 1000	2.0817e+02	0.498	NaN	1.00
 1000	4.0801e+02	0.422	NaN	1.00
 1000	6.2450e+02	0.404	NaN	1.00
 1000	8.0769e+02	0.390	NaN	1.00
 1000	1.6653e+03	0.334	NaN	1.00
 1000	3.3307e+03	0.281	NaN	1.00
 1000	6.6613e+03	0.257	NaN	1.00
 1000	1.2490e+04	0.237	NaN	1.00
 1000	1.9984e+04	0.227	NaN	1.00
 5000	8.3267e+01	NaN	0.772	0.00
 5000	2.0817e+02	0.559	NaN	1.00
 5000	4.0801e+02	0.506	NaN	1.00
 5000	6.2450e+02	0.474	NaN	1.00
 5000	8.0769e+02	0.455	NaN	1.00
 5000	1.6653e+03	0.406	NaN	1.00
 5000	3.3307e+03	0.366	NaN	1.00
 5000	6.6613e+03	0.330	NaN	1.00
 5000	1.2490e+04	0.300	NaN	1.00
 5000	1.9984e+04	0.281	NaN	1.00
 5000	3.9968e+04	0.245	NaN	1.00
10000	8.3267e+01	NaN	0.772	0.00
10000	2.0817e+02	0.634	NaN	1.00
10000	4.0801e+02	0.572	NaN	1.00
10000	6.2450e+02	0.532	NaN	1.00
10000	8.0769e+02	0.511	NaN	1.00
10000	1.6653e+03	0.457	NaN	1.00
10000	3.3307e+03	0.411	NaN	1.00
10000	6.6613e+03	0.369	NaN	1.00
10000	1.2490e+04	0.334	NaN	1.00
10000	1.9984e+04	0.308	NaN	1.00
10000	3.9968e+04	0.272	NaN	1.00


==> NumericalResults_Figure8.txt <==
% Supplemental Online Materials:Tidal Evolution of the Evection Resonance/Quasi-Resonance and the Angular Momentum of the Earth-Moon System
% R.Rufu  and  R. M. Canup
% JGR 2020
% The table contains numerical results described in Figure 8
% Note: Angular momentum values are normalized to C Omega_Earth, where C is Earth's moment of inertia and Omega_Earth is the orbital frequency at 1 Earth Radii
% Note: NaN values in column \#3 [\#4] depict cases where a QR [non-QR] evolution did not occur.
% A	 Q_eff/kT	L'_final_QR	L'_final_NonQR	Frac_QR

  100	4.1633e+01	NaN	0.772	0.00
  100	8.3267e+01	NaN	0.769	0.00
  100	2.0817e+02	NaN	0.766	0.00
  100	4.0801e+02	NaN	0.764	0.00
  100	3.3307e+03	NaN	0.759	0.00
  100	1.9984e+04	NaN	0.754	0.00
  300	2.0817e+01	NaN	0.772	0.00
  300	8.3267e+01	0.518	0.772	0.10
  300	4.0801e+02	0.387	0.770	0.60
  300	6.2450e+02	0.362	0.770	0.50
  300	8.0769e+02	0.351	0.770	0.30
  300	1.6653e+03	0.302	0.769	0.30
  300	3.3307e+03	0.272	0.769	0.80
  300	6.6613e+03	0.226	0.768	0.60
  500	2.0817e+01	NaN	0.772	0.00
  500	4.1633e+01	NaN	0.772	0.00
  500	8.3267e+01	0.539	0.772	0.80
  500	2.0817e+02	0.464	NaN	1.00
  500	4.0801e+02	0.413	NaN	1.00
  500	6.2450e+02	0.390	NaN	1.00
  500	8.0769e+02	0.371	NaN	1.00
  500	1.6653e+03	0.324	NaN	1.00
  500	3.3307e+03	0.271	NaN	1.00
  500	6.6613e+03	0.235	NaN	1.00
  500	8.3267e+03	0.226	NaN	1.00
  500	1.9984e+04	0.226	NaN	1.00
 1000	4.1633e+01	NaN	0.772	0.00
 1000	8.3267e+01	0.603	0.772	0.60
 1000	2.0817e+02	0.503	NaN	1.00
 1000	4.0801e+02	0.435	NaN	1.00
 1000	6.2450e+02	0.411	NaN	1.00
 1000	8.0769e+02	0.384	NaN	1.00
 1000	1.6653e+03	0.345	NaN	1.00
 1000	3.3307e+03	0.298	NaN	1.00
 1000	6.6613e+03	0.257	NaN	1.00
 1000	1.2490e+04	0.238	NaN	1.00
 5000	4.1633e+01	NaN	0.772	0.00
 5000	8.3267e+01	NaN	0.772	0.00
 5000	2.0817e+02	0.558	NaN	1.00
 5000	4.0801e+02	0.506	NaN	1.00
 5000	6.2450e+02	0.475	NaN	1.00
 5000	8.0769e+02	0.455	NaN	1.00
 5000	1.6653e+03	0.406	NaN	1.00
 5000	3.3307e+03	0.366	NaN	1.00
 5000	6.6613e+03	0.330	NaN	1.00
 5000	1.2490e+04	0.301	NaN	1.00
 5000	1.9984e+04	0.281	NaN	1.00
10000	8.3267e+01	NaN	0.772	0.00
10000	2.0817e+02	0.633	NaN	1.00
10000	4.0801e+02	0.572	NaN	1.00
10000	6.2450e+02	0.533	NaN	1.00
10000	8.0769e+02	0.511	NaN	1.00
10000	1.6653e+03	0.457	NaN	1.00
10000	3.3307e+03	0.411	NaN	1.00
10000	6.6613e+03	0.369	NaN	1.00
10000	1.2490e+04	0.334	NaN	1.00
10000	1.9984e+04	0.308	NaN	1.00

